Cosmological nanolensing by dense gas clouds

We study the influence of a cosmological population of dense gas clouds on distant sources, with emphasis on quasar optical variability. In addition to gravitational lensing such clouds affect flux measurements via refraction in the neutral gas and via dust extinction, leading to a variety of possible light curves even in the low optical depth limit. We classify and illustrate the types of light curves that can arise. For sources as large as quasars we show that gravitational lensing and extinction are the dominant effects, with gas refraction playing only a minor role. We find that clouds with mass ~10^{-4.5+/-0.5} M_\odot can reproduce the observed distribution of quasar variation amplitudes, but only if such clouds make up a large fraction of the closure density. In that case there may also be substantial extinction of distant optical sources, which can in principle be constrained by data on "standard candles" such as type Ia supernovae. Unfortunately that extinction is essentially grey, even when the material opacity is strongly wavelength dependent, making it difficult to distinguish from the influence of the background geometry. We propose a novel statistical test of the origin of quasar variability, based on the angular structure of the variation timescale for a large number of quasars distributed all over the sky. If quasar variability is primarily due to nanolensing that angular structure is expected to include a quadrupole term of amplitude $\sim5\%$, which ought to be measurable with future data from the Gaia mission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
